Certainty-Equivalence Model Predictive Control: Stability, Performance, and Beyond

Handling model mismatch is a common challenge in model predictive control (MPC). While robust MPC is effective, its conservatism often makes it less desirable. Certainty-equivalence MPC (CE-MPC), which uses a nominal model, offers an appealing alternative due to its design simplicity and low computational costs. This paper investigates CE-MPC for uncertain nonlinear systems with multiplicative parametric uncertainty and input constraints that are inactive at the steady state. The primary contributions are two-fold. First, a novel perturbation analysis of the MPC value function is provided, without assuming the Lipschitz continuity of the stage cost, better tailoring the widely used quadratic cost and having broader applicability in value function approximation, learning-based MPC, and performance-driven MPC design. Second, the stability and performance analysis of CE-MPC are provided, quantifying the suboptimality of CE-MPC compared to the infinite-horizon optimal controller with perfect model knowledge. The results provide insights in how the prediction horizon and model mismatch jointly affect stability and the worst-case performance. Furthermore, the general results are specialized to linear quadratic control, and a competitive ratio bound is derived, serving as the first competitive-ratio bound for MPC of uncertain linear systems with input constraints and multiplicative uncertainty.

==> 1-major_content/intro_text.txt <==
To address the issues that arise from having an imperfect model, adaptive MPC is commonly employed, integrating MPC with a system identification module \cite{adetola2009adaptive}. Typical approaches use the comparison error \cite{fukushima2007adaptive}, neural networks \cite{son2022learning}, and Bayesian inference \cite{dogan2023regret}. On the other hand, data-driven MPC \cite{berberich2020data} has also emerged as a promising method for handling model uncertainty by directly using input-output data. However, while much of the literature focuses on the stability, feasibility, and robustness of MPC, studies that provide performance analysis are limited. \qt{mention more papers with different modeling technique and adaptive or learning strategies}

Relaxed dynamic programming (RDP) is a notable framework for analyzing the performance of MPC controllers compared to that of the idealized infinite-horizon optimal control problem \cite{lincoln2006relaxing}. RDP quantifies the suboptimality gap by analyzing a general value function that describes the energy-decreasing characteristic along the closed-loop system trajectory \cite{giselsson2010adaptive, grune2008infinite}. For uncertain systems, recent extensions analyze the effect of disturbances for nonlinear systems \cite{schwenkel2020robust} and a class of parameterized linear systems where the true matrices of the system lie in a known polytope \cite{moreno2022performance}. However, performance analysis of MPC for general linear systems with modeling errors remains unexplored. \qt{focus on performance analysis for MPC, touching on regret and may competitive ratio}

Second paragraph:

Simple disturbance model - 
nonlinear -
1. Schwenkel, robust ecomonic model
2. Manzano, robust learning-based MPC (holder, important!!)
3. Cannon, Robust Tubes in Nonlinear Model Predictive Control - linearization
4. Mayne, Tube-based robust nonlinear model predictive control


Residual model - 

nonlinear
1. Adetola, adaptive mpc for constrained nonlinear
2. Kohler, a computationally efficient
3. Zavala, the advanced-step NMPC

linear
3. Dogan, regret analysis of learning-based MPC
4. Tongxin, Certifying blackbox

parametric uncertain systems
Nonlinear ....
1. Wabersich, cautious-Bayesian MPC
2. Yiheng Lin, Bounded-regret MPC

Linear ....
No additive disturbance
1. Moreno-Mora, performance bounds of adaptive MPC
2. Fleming, Robust Tube MPC for Linear Systems With Multiplicative Uncertainty

additive disturbance
2. Chen, ROBUST MPC
3. Bujarbaruah, a simple robust MPC
4. Arcari, stochastic mpc
5. Lorenzen, robust MPC with recursive model update
6. calafiore, ROBUST MODEL PREDICTIVE CONTROL via scenario optimization

Third paragraph -
RDP - Lincoln (original paper)
mention the performance is important using the work of Mayne2014 (Section 2.2.3)
(certain systems) - Grune 2008, Grune book, Grune 2010 timevarying, Grune NMPC without terminal, kholer tail 2021, kholer nmpc 2023
(disturbance) - Schwenkel - robust economic
(adaptive) - Giselsson
(self-triggered) - Lu2020
(linear parametric, not consistent) - Moreno-Mora - parametric
(linear nonparametric, consistent) - MYself



regret of mpc - 
Yiheng Lin, Bounded-regret MPC
Arcari, stochastic mpc, (no comparison)
Dogan, Partially-unknown cost
Yiheng Lin, perturbation-based

competitive-ratio - 
Yiheng Lin, perturbation-based
robustness and consistency - 
		

unconstrained LQR - 
Mania - certainty equivalence is optimal for online LQR
Bruce Lee, adaptive LQR
Shengling, Shi, suboptimality




==> old_table.txt <==
When further leveraging the conclusion of Proposition \ref{prop:sec_analysis:quadratic_consistency}, for quadratic costs with $p = q = 2$, the growth behaviors of the constants $\rdabl$, $\rdabf$, $\rdasl$, and $\rdasf$ are summarized in TABLE \ref{tab:alpha_growth}. In this case, the highlights are i) the growth rate of $\alpha^\ast_N(\mpara)$ w.r.t. $N$, being embedded in the constants $\rdabl$, $\rdabf$, $\rdasl$, and $\rdasf$, is dependent on the Lipschitz constant $L_{f,x}$, and ii) the growth behavior w.r.t. $\mpara$ is determined by the functions $\slb$, $\sfb$, $\sls$, and $\sfs$, which are all associated to a uniform error-consistency function $h_{Q,R}$ in \eqref{eq:A2_error_lb} of Appendix \ref{appendix:A2}.
\begin{table}[h]
	\renewcommand{\arraystretch}{1.3} 
	\caption{Growth behavior of $\rdabl$, $\rdabf$, $\rdasl$, and $\rdasf$ in Proposition \ref{prop:parametric_state_perturbation} for quadratic costs with $p=q=2$.} 
	\label{tab:alpha_growth} 
	\centering 
	\begin{tabular}{c||c|c|c|c} 
		\hline 
		& $\rdabl $ & $\rdabf $ & $\rdasl $ & $\rdasf $\\ 
		\hline
		\hline
		$L_{f,x} < 1$ & $\bigo{1}$ & $\bigo{1}$ & $\bigo{1}$ & $\bigo{1}$ \\
		$L_{f,x} = 1$ & $\bigo{N}$ & $\bigo{N}$ & $\bigo{N}$ & $\bigo{N}$ \\
		$L_{f,x} > 1$ & $\bigo{L^{2N}_{f,x}}$ & $\bigo{L^{2N}_{f,x}}$ & $\bigo{L^{N}_{f,x}}$ & $\bigo{L^{N}_{f,x}}$ \\
		\hline 
	\end{tabular} 
\end{table}

Define $\overline{\omega}_N(\cdot;\|x\|) := \max_{k \in \bI_{0:N-1}}\big\{\{\sueds{k}(\cdot;\|x\|)\}^{N-1}_{k=0}\big\}$. Based on the insights given in Proposition \ref{prop:sec_analysis:quadratic_consistency} and the corresponding details in Appendix \ref{appendix:A2}, for quadratic costs and $p=q=2$, the growth behaviors of the constants $\lrdbb$ and $\lrdbb$, and the functions $\cbu^\ast(\cdot)$ and $\csu^\ast(\cdot;2)$ are given in TABLEs \ref{tab:beta_growth} and \ref{tab:beta_growth_2}, respectively.

\begin{table}[h]
	\renewcommand{\arraystretch}{1.3} 
	\caption{Growth behavior of $\lrdbb$ and $\lrdbb$ in Proposition \ref{prop:general_parameter_perturbation} for quadratic costs with $p=q=2$.} 
	\label{tab:beta_growth} 
	\centering 
	\begin{tabular}{c||c|c} 
		\hline 
		& $\lrdbb $ & $\lrdbb $ \\ 
		\hline
		\hline
		$L_{f,x} < 1$ & $\bigo{1}$ & $\bigo{1}$ \\
		$L_{f,x} = 1$ & $\bigo{N^2}$ & $\bigo{N^2}$ \\
		$L_{f,x} > 1$ & $\bigo{NL^{2N}_{f,x}}$ & $\bigo{NL^{2N}_{f,x}}$ \\
		\hline 
	\end{tabular} 
\end{table}

\begin{table}[h]
	\renewcommand{\arraystretch}{1.3} 
	\caption{Growth behavior of $\cbu(\cdot;x)$, and $\csu(\cdot;x,2)$ in Proposition \ref{prop:general_parameter_perturbation} for quadratic costs with $p=q=2$.} 
	\label{tab:beta_growth_2} 
	\centering 
	\begin{tabular}{c||c|c} 
		\hline 
		& $\cbu(\cdot;x) $ & $\csu(\cdot;x,2) $\\ 
		\hline
		\hline
		$L_{f,x} < 1$ & $\bigo{N^2}\overline{\omega}^\ast_N(\cdot;\|x\|)$ & $\bigo{N^2}\overline{\omega}^\ast_N(\cdot;\|x\|)$ \\
		$L_{f,x} = 1$ & $\bigo{N^4}\overline{\omega}^\ast_N(\cdot;\|x\|)$ & $\bigo{N^4}\overline{\omega}^\ast_N(\cdot;\|x\|)$ \\
		$L_{f,x} > 1$ & $\bigo{NL^{N}_{f,x}}\overline{\omega}^\ast_N(\cdot;\|x\|)$ & $\bigo{NL^{N}_{f,x}}\overline{\omega}^\ast_N(\cdot;\|x\|)$ \\
		\hline 
	\end{tabular} 
\end{table}
